Automatic Deformation of Riemann-Hilbert Problems with Applications to the Painlev\'e II Transcendents

The stability and convergence rate of Olver's collocation method for the numerical solution of Riemann-Hilbert problems (RHPs) is known to depend very sensitively on the particular choice of contours used as data of the RHP. By manually performing contour deformations that proved to be successful in the asymptotic analysis of RHPs, such as the method of nonlinear steepest descent, the numerical method can basically be preconditioned, making it asymptotically stable. In this paper, however, we will show that most of these preconditioning deformations, including lensing, can be addressed in an automatic, completely algorithmic fashion that would turn the numerical method into a black-box solver. To this end, the preconditioning of RHPs is recast as a discrete, graph-based optimization problem: the deformed contours are obtained as a system of shortest paths within a planar graph weighted by the relative strength of the jump matrices. The algorithm is illustrated for the RHP representing the Painlev\'e II transcendents.

==> plots/PII-conds-eps.dat <==
-10	1e16
-30	1e16
-100	1e16

==> plots/PII-conds.dat <==
-10	2.280814746279455e8	135.3623417714454
-11	6.008892116348557e8	108.47071511776338
-12	1.097017223069514e10	103.668388967647
-13	3.3862510440684498e10	239.46732409140938
-14	4.7944423441336017e11	241.9196552266858
-15	7.592662876571116e11	215.3648373058985
-16	1.4777601304865527e13	353.7604305349653
-17	1.7520482959976264e13	149.11337827907565
-18	1.9021640060937103e14	122.66852854112292
-19	3.5773113169779055e15	1
-20	2.2831627846649204e16	171.17115261446253
-21	1.3906837010798522e17	1
-22	8.82149646499916e17	60.62674556167945
-23	4.70113265037131e18	1
-24	3.428551993267877e19	244.74571475878605
-25	5.1036014587592206e20	282.5859140988261
-26	2.3682896163117345e21	239.62064831999464
-27	2.156662709870257e22	299.7093943536849
-28	2.2588880232472903e23	298.99061702290976
-29	3.1603706688415976e24	261.8299090638675
-30	3.831680966554477e24	251.63447532061053
-31	2.2726219792985003e25	275.04953878770186
-32	1.2164270476215893e26	1.2728505384919424e7
-33	9.723146538255597e26	1.299367581638765e7
-34	1.2513897844830818e28	1.3235946692432158e7
-35	2.1309080684802845e29	1.3459434912649829e7
-36	2.3205315155410558e30	1.3637615543566875e7
-37	4.193144296934716e31	1.381101598837141e7
-38	7.777467597484772e32	1.39895418608587e7
-39	9.795010542620623e33	1.4137952033549646e7
-40	1.4641629585594027e35	1.4262133823222244e7
-41	2.811086692736706e36	1.4380226558536578e7
-42	2.129980220965982e37	1.4510085780522147e7
-43	1.9924072042882364e38	1.4610030980940029e7
-44	3.183806254756355e39	1.4715481589293947e7
-45	7.114581403118682e40	607628.3730642941
-46	7.171385160438405e41	1.4878688671590023e7
-47	8.131336153612989e42	1.4954575846009951e7
-48	1.5699764879630599e44	1.5026994398533711e7
-49	2.924274348640128e45	1.5089713684336005e7
-50	1.7753481091138432e46	1.5149446138760531e7
-51	1.223346886802256e47	1.5203211044880357e7
-52	1.0455393700899577e48	1.5265090984818842e7
-53	1.0236337134090382e49	637367.2288066654
-54	1.0789254697595672e50	1.5311222130802613e7
-55	1.1749850467829872e51	1.5391445649890667e7
-56	1.2853337133323845e52	1.5428806354230138e7
-57	1.394987689274787e53	1.5460162215876719e7
-58	1.570689623842961e54	1.5500133035270296e7
-59	2.0746947045526968e55	653289.6588837424
-60	2.9662360673154926e56	1.556083197022366e7
-61	4.111351315545337e57	1.5588277380230982e7
-62	5.429331906605518e58	1.5614130517644556e7
-63	7.367208390933268e59	1.5635629819943298e7
-64	1.1877643003694598e61	1.5659889542903475e7
-65	2.6117423426358826e62	1.5681959266489062e7
-66	3.625521337598916e63	1.57018551590097e7
-67	2.1057161585465305e64	1.57205506303911e7
-68	4.215316034626586e65	1.5701604508583467e7
-69	1.1652489346375603e67	673208.3488865542
-70	3.8667573454108257e68	1.5754246590140488e7
-71	1.5419887740888395e70	679204.8446439297
-72	6.936826133414397e71	1.5778184345392656e7
-73	2.756657009292622e73	1.5836487914044498e7
-74	7.909909146345988e74	1.5813629989798563e7
-75	4.881299680221704e76	1.5827324131827774e7
-76	1.5022944631543556e78	685729.8554546781
-77	4.440209100155957e79	687148.1274321283
-78	1.8975047282484077e81	689205.4044736141
-79	1.0003359482514647e83	1.587727424568505e7
-80	7.365654197068047e84	1.5885725959038287e7
-81	3.704784833957853e86	1.589349393070331e7
-82	4.538867869696963e87	1.5901921679724347e7
-83	9.169653567362619e88	1.5914884127877444e7
-84	2.483353185813467e90	1.5916125779004462e7
-85	8.396674415067847e91	1.59228804072581e7
-86	3.0004686645139994e93	1.5929305768729601e7
-87	1.0175493638800914e95	1.5935432081155391e7
-88	3.1572002372063815e96	701536.2744574692
-89	9.147485606599889e97	702369.4408180682
-90	2.592919920336453e99	1.5947468902509019e7
-91	7.482478309266811e100	1.5972149555304555e7
-92	2.2474155471193357e102	706293.460352631
-93	7.003595478157489e103	707599.0724512719
-94	2.2095109869410813e105	1.5970590836148921e7
-95	6.900326725101942e106	1.5992427546056539e7
-96	2.1174685666841197e108	1.5998675895157358e7
-97	6.421298122261283e109	1.600822578467268e7
-98	1.950705095468783e111	1.5956102058363253e7
-99	6.03174047790168e112	1.5989371019774787e7
-100	1.9180303216709418e114	2.1180535120528884e7

==> plots/pII-10Conv-Adaptive-Simplified.dat <==
30	0.9741040541713759
90	0.005312937729772752
140	0.00004382607598012074
186	5.30815703294088e-7
226	9.61330464910062e-8
262	9.15078457168574e-10
292	1.8879832199561314e-10
324	5.926809522591814e-12
356	5.516747343867004e-13
386	3.9888492824490756e-14
414	4.2818340910703885e-15
440	1.0307006478347185e-15
464	9.683393153247715e-16

==> plots/pII-10Conv-Adaptive.dat <==
208	0.011837803655858382
234	0.01276551490261692
276	0.0002617075698521991
328	0.000050141940406105675
388	2.9851902838146986e-6
460	1.2547852840745354e-7
526	1.0347525229687828e-8
600	5.814928222050283e-10
668	6.307362532198157e-11
734	1.06867997306936e-11
810	5.803553180392071e-13
890	5.813723376238137e-13
974	1.7744211151139705e-14
